DB-BERT: a Database Tuning Tool that "Reads the Manual"

DB-BERT is a database tuning tool that exploits information gained via natural language analysis of manuals and other relevant text documents. It uses text to identify database system parameters to tune as well as recommended parameter values. DB-BERT applies large, pre-trained language models (specifically, the BERT model) for text analysis. During an initial training phase, it fine-tunes model weights in order to translate natural language hints into recommended settings. At run time, DB-BERT learns to aggregate, adapt, and prioritize hints to achieve optimal performance for a specific database system and benchmark. Both phases are iterative and use reinforcement learning to guide the selection of tuning settings to evaluate (penalizing settings that the database system rejects while rewarding settings that improve performance). In our experiments, we leverage hundreds of text documents about database tuning as input for DB-BERT. We compare DB-BERT against various baselines, considering different benchmarks (TPC-C and TPC-H), metrics (throughput and run time), as well as database systems (Postgres and MySQL). In all cases, DB-BERT finds the best parameter settings among all compared methods. The code of DB-BERT is available online at https://itrummer.github.io/dbbert/.

==> plots/training/pg100loss.csv <==
Wall time,Step,Value,Smoothed
1623967121.3887500,54,142.6332244873050,35.1347
1623967125.8352500,64,58.362892150878900,35.1238
1623967126.280130,65,41.40502166748050,35.1106
1623967127.6198900,68,9.766104698181150,35.0968
1623967128.0695500,69,18.06778907775880,35.0855
1623967131.190740,76,65.27275848388670,35.0759
1623967132.0866600,78,10.051523208618200,35.0633
1623967137.4092300,90,21.673824310302700,35.0532
1623967140.5199000,97,39.949867248535200,35.0445
1623967140.9585800,98,31.87286376953130,35.0353
1623967141.4071300,99,8.793902397155760,35.0263
1623967144.0627600,105,16.25674057006840,35.0201
1623967146.7362100,111,40.66881561279300,35.0157
1623967147.6137900,113,9.985260009765630,35.0108
1623967148.5108500,115,1.803688883781430,35.0084
1623967148.9552100,116,59.88948440551760,35.0093
1623967149.8505000,118,22.866764068603500,35.0077
1623967150.7439800,120,59.93715286254880,35.0074
1623967152.9645500,125,2.2676877975463900,35.0045
1623967154.313490,128,68.83224487304690,35.005
1623967163.0824000,133,0.03922467678785320,35.002
1623967165.7878100,139,7.2584123611450200,35.0026
1623967170.2141400,149,42.03693389892580,35.0059
1623967175.5457900,161,6.9427714347839400,35.0086
1623967177.3372600,165,9.285422325134280,35.0141
1623967178.6732200,168,15.492873191833500,35.0222
1623967180.0065100,171,22.176456451416000,35.0322
1623967181.7856600,175,126.3077163696290,35.0436
1623967182.226460,176,8.869468688964840,35.0457
1623967184.8840300,182,20.578109741210900,35.0505
1623967186.6569800,186,52.39874267578130,35.0567
1623967189.7979100,193,132.20750427246100,35.0612
1623967190.6849300,195,36.87831115722660,35.0559
1623967191.1332400,196,126.01598358154300,35.0504
1623967191.576330,197,12.80778694152830,35.0357
1623967194.7075700,204,38.99042510986330,35.0233
1623967196.9576000,209,41.12501525878910,35.0104
1623967198.3010700,212,12.620715141296400,34.997
1623967200.9809000,218,5.860203266143800,34.9857
1623967201.8812500,220,116.74700164794900,34.9775
1623967204.1404100,225,8.814407348632810,34.961
1623967206.3920600,230,20.20054054260250,34.9471
1623967208.6333700,235,28.635181427002000,34.9347
1623967209.086860,236,93.80046081542970,34.9229
1623967214.4301800,248,25.41697883605960,34.9052
1623967216.0495200,250,8.794366836547850,34.8885
1623967218.7334500,256,10.853264808654800,34.8744
1623967219.6311000,258,12.252914428710900,34.8627
1623967224.120520,268,12.34335994720460,34.8533
1623967231.3006300,270,111.44384765625,34.8462
1623967238.063790,284,111.71024322509800,34.8313
1623967239.8617700,288,18.917728424072300,34.8087
1623967241.209690,291,17.457603454589800,34.7877
1623967245.7070100,301,24.758947372436500,34.7684
1623967246.6107000,303,54.923038482666000,34.7501
1623967248.4127500,307,13.943774223327600,34.7298
1623967249.4243700,309,6.611634254455570,34.7116
1623967253.8662600,319,100.40019989013700,34.6963
1623967256.0838500,324,30.651996612548800,34.6743
1623967257.8657400,328,18.66150665283200,34.6527
1623967259.2190400,331,33.18760681152340,34.6327
1623967259.6685400,332,4.220844745635990,34.6129
1623967260.557820,334,18.878774642944300,34.5961
1623967261.925710,337,20.625112533569300,34.5809
1623967263.752280,341,25.271127700805700,34.5672
1623967265.1209300,344,64.19816589355470,34.5544
1623967269.6704000,354,95.92559814453130,34.5385
1623967270.1272800,355,37.324039459228500,34.5165
1623967270.5789800,356,15.677465438842800,34.4942
1623967271.943220,359,13.226333618164100,34.4738
1623967272.8678000,361,8.144170761108400,34.4556
1623967280.4920900,378,15.037750244140600,34.44
1623967284.0634400,386,119.42424011230500,34.4263
1623967284.529230,387,17.364622116088900,34.4041
1623967288.5826600,396,86.33976745605470,34.3836
1623967300.7417400,401,34.6606330871582,34.3578
1623967302.1103600,404,23.98092269897460,34.3321
1623967302.5643200,405,36.98124694824220,34.3073
1623967303.4678300,407,90.2610092163086,34.2823
1623967304.7925200,410,32.11376953125,34.2517
1623967306.5504100,414,78.18275451660160,34.2212
1623967306.997030,415,30.096939086914100,34.1863
1623967308.7795800,419,19.192838668823200,34.1519
1623967315.910780,435,9.078389167785650,34.1189
1623967316.3548600,436,15.489710807800300,34.0885
1623967322.9559200,447,0.22761580348014800,34.0599
1623967326.073850,454,30.056293487548800,34.0348
1623967326.5332300,455,4.836904525756840,34.01
1623967329.2013400,461,7.863151550292970,33.9883
1623967333.6576600,471,100.24874114990200,33.9691
1623967334.0993400,472,60.184059143066400,33.9433
1623967335.8676200,476,18.76314353942870,33.9148
1623967338.53262,482,43.812355041503900,33.8878
1623967340.310660,486,53.298370361328100,33.8598
1623967340.75021,487,20.80870246887210,33.8299
1623967341.6376800,489,86.63331604003910,33.8013
1623967343.4059300,493,13.132826805114700,33.7674
1623967346.0719000,499,9.882506370544430,33.7355
1623967346.5145100,500,1.5833457708358800,33.706
1623967347.8421900,503,18.360763549804700,33.6798
1623967348.282980,504,69.17001342773440,33.6552
1623967350.0770800,508,5.877015590667730,33.6269
1623967351.4125700,511,20.675537109375,33.6015
1623967356.751840,523,9.11140251159668,33.5773
1623967368.8026400,535,33.30691146850590,33.5556
1623967369.6937800,537,4.126971244812010,33.534
1623967372.412950,543,92.41535949707030,33.5153
1623967373.7544400,546,49.09022521972660,33.4907
1623967374.195540,547,90.1115493774414,33.4645
1623967375.9704000,551,29.1153564453125,33.4326
1623967376.8605400,553,7.994792461395260,33.4011
1623967377.3012800,554,41.2373046875,33.3722
1623967379.9833200,560,47.5947380065918,33.3424
1623967380.8736700,562,28.178909301757800,33.3113
1623967381.7585500,564,46.40693664550780,33.2807
1623967383.555210,568,15.844693183898900,33.2487
1623967386.2069500,574,16.224092483520500,33.2185
1623967388.427010,579,84.63338470458980,33.19
1623967388.866400,580,13.258248329162600,33.1563
1623967390.6797800,584,5.032973766326900,33.1246
1623967391.5628200,586,17.80331039428710,33.0958
1623967392.011710,587,32.868446350097700,33.0685
1623967393.3451700,590,26.944028854370100,33.0412
1623967396.0262200,596,13.717283248901400,33.0146
1623967398.2457300,601,3.9296531677246100,32.9899
1623967402.2869000,610,31.735130310058600,32.9681
1623967403.1873300,612,19.03728485107420,32.9465
1623967403.6381100,613,23.18649673461910,32.9262
1623967407.6938400,622,22.787273406982400,32.907
1623967413.0534200,634,21.514667510986300,32.8887
1623967413.4974000,635,13.78006649017330,32.8716
1623967415.721740,640,34.42753601074220,32.8565
1623967417.5100600,644,54.61302947998050,32.8412
1623967423.292070,653,35.427825927734400,32.8236
1623967423.7538700,654,45.54587936401370,32.8059
1623967424.6587200,656,97.5572509765625,32.7868
1623967425.108980,657,21.962360382080100,32.7612
1623967433.184960,660,44.51142883300780,32.7367
1623967433.646130,661,33.427459716796900,32.711
1623967437.6700700,670,26.14234161376950,32.6852
1623967439.9183700,675,17.66609764099120,32.6601
1623967440.813900,677,68.53057098388670,32.6365
1623967443.9648200,684,6.194483280181890,32.6092
1623967446.1910800,689,25.446186065673800,32.5847
1623967447.1006600,691,59.41432571411130,32.5608
1623967447.9858200,693,18.27766227722170,32.5343
1623967449.3266300,696,17.598892211914100,32.5092
1623967450.6914700,699,17.036563873291000,32.4856
1623967455.1984800,709,21.948728561401400,32.4635
1623967458.8527900,717,29.251327514648400,32.4425
1623967467.4637100,736,15.634876251220700,32.4219
1623967470.6283000,743,27.234493255615200,32.4029
1623967471.9735300,746,91.37545776367190,32.3845
1623967472.4205000,747,12.540979385376000,32.3601
1623967482.3855100,755,36.677974700927700,32.3377
1623967482.8415700,756,15.525245666503900,32.3148
1623967483.7310600,758,17.57610511779790,32.2937
1623967484.1778400,759,2.6921260356903100,32.274
1623967485.0736300,761,24.648881912231400,32.2573
1623967487.2965800,766,25.61044692993160,32.2414
1623967487.738410,767,30.589082717895500,32.2262
1623967489.529390,771,4.0029778480529800,32.2112
1623967495.3665100,784,100.45016479492200,32.1989
1623967498.9379700,792,91.82191467285160,32.1798
1623967499.382910,793,0.5195687413215640,32.1547
1623967502.50893,800,10.511857032775900,32.1328
1623967503.8760500,803,32.25656509399410,32.113
1623967505.6816700,807,27.829315185546900,32.0932
1623967508.841710,814,24.64893341064450,32.0739
1623967509.7394000,816,19.770065307617200,32.0553
1623967510.188320,817,15.40815544128420,32.038
1623967515.1599000,828,22.56768226623540,32.0223
1623967516.0561200,830,44.838966369628900,32.0076
1623967518.2963200,835,55.664730072021500,31.9916
1623967519.634190,838,22.792985916137700,31.9732
1623967520.0809600,839,45.747093200683600,31.9557
1623967532.1011800,862,77.9931640625,31.9368
1623967534.38248,867,16.87364387512210,31.9133
1623967534.8289100,868,48.316776275634800,31.8913
1623967538.0003400,875,10.822710990905800,31.8676
1623967538.4481500,876,46.79216766357420,31.8461
1623967541.1657800,882,16.237070083618200,31.8231
1623967552.3536900,885,14.748624801635700,31.8016
1623967553.2560700,887,9.305834770202640,31.7819
1623967554.1717900,889,75.74247741699220,31.7644
1623967556.8473400,895,30.750547409057600,31.7425
1623967558.622250,899,12.557649612426800,31.7206
1623967568.0021000,920,39.4213981628418,31.7008
1623967568.8924700,922,26.722715377807600,31.6801
1623967569.3345300,923,0.14893659949302700,31.6599
1623967574.702080,935,81.07170104980470,31.643
1623967575.6135800,937,15.386054992675800,31.621
1623967579.6599800,946,17.921045303344700,31.6007
1623967581.4492300,950,27.729225158691400,31.5817
1623967584.1379600,956,8.898868560791020,31.5632
1623967590.4694700,970,12.640969276428200,31.5469
1623967591.3627700,972,46.01719665527340,31.5325
1623967591.8370300,973,70.7425537109375,31.5167
1623967600.810320,993,26.308917999267600,31.4969
1623967602.5847600,997,12.687335014343300,31.4777
1623967605.7308100,1004,36.929603576660200,31.4603
1623967607.079200,1007,45.673072814941400,31.4424
1623967607.9988700,1009,51.08052062988280,31.423
1623967608.9003000,1011,63.752037048339800,31.4017
1623967623.039570,1028,24.003215789794900,31.3771
1623967624.3996900,1031,22.413331985473600,31.3532
1623967625.2997500,1033,27.467998504638700,31.3303
1623967628.498760,1040,65.06639099121090,31.3077
1623967631.1380800,1042,73.4222412109375,31.2817
1623967631.602090,1043,26.12394142150880,31.2515
1623967634.3572600,1049,26.48475456237790,31.2218
1623967637.1108300,1055,31.58696746826170,31.1925
1623967644.699270,1072,36.184749603271500,31.1632
1623967646.0403400,1075,15.014928817749000,31.1334
1623967649.1610400,1082,28.53609275817870,31.1053
1623967655.5690500,1096,6.095729827880860,31.0774
1623967656.9569300,1099,46.367210388183600,31.052
1623967658.3247600,1102,9.657875061035160,31.0251
1623967658.777110,1103,42.593135833740200,31.0003
1623967659.7076800,1105,24.398029327392600,30.9744
1623967664.7353100,1116,29.388774871826200,30.9491
1623967665.1905200,1117,14.0215482711792,30.924
1623967666.996240,1121,0.043405257165432000,30.9006
1623967668.3422400,1124,33.196678161621100,30.8803
1623967671.024550,1130,53.817562103271500,30.8598
1623967671.486440,1131,28.680133819580100,30.837
1623967673.2753800,1135,39.49605178833010,30.8143
1623967674.1659500,1137,60.62024688720700,30.7908
1623967679.5936500,1149,17.499797821044900,30.7643
1623967689.9017300,1151,6.352100372314450,30.7391
1623967691.7513200,1154,17.484628677368200,30.7164
1623967692.2235600,1155,15.429469108581500,30.6951
1623967692.680070,1156,24.012176513671900,30.6752
1623967696.7153500,1165,15.528307914733900,30.6561
1623967701.2097900,1175,22.535724639892600,30.6384
1623967702.1282300,1177,72.37003326416020,30.6216
1623967702.591710,1178,15.386119842529300,30.6006
1623967705.3007700,1184,58.992862701416000,30.5811
1623967709.8372600,1194,0.36742374300956700,30.5587
1623967712.0878600,1199,55.397064208984400,30.5394
1623967712.534310,1200,5.8686981201171900,30.5176
1623967712.9799000,1201,17.188785552978500,30.4983
1623967716.5711800,1209,7.738189220428470,30.4803
1623967717.4892800,1211,33.342342376709000,30.4646
1623967721.0949500,1219,15.562492370605500,30.4486
1623967726.0610500,1230,17.362449645996100,30.4341
1623967727.8831700,1234,12.926142692565900,30.421
1623967729.676310,1238,14.06354808807370,30.4096
1623967730.5672900,1240,9.644577026367190,30.3998
1623967733.2282700,1242,2.3701343536377000,30.3922
1623967738.6442800,1254,25.327579498291000,30.3874
1623967744.989330,1268,12.080486297607400,30.3831
1623967746.3534900,1271,7.709417819976810,30.3806
1623967746.8004100,1272,21.073829650878900,30.3804
1623967757.0905800,1280,30.027822494506800,30.3812
1623967758.884660,1284,12.341504096984900,30.382
1623967759.7996000,1286,53.04096603393560,30.3847
1623967761.1486500,1289,78.19931030273440,30.385
1623967761.6125500,1290,15.037549018859900,30.3805
1623967762.5131400,1292,7.247014999389650,30.3776
1623967763.848430,1295,33.890567779541000,30.377
1623967764.302070,1296,12.745101928710900,30.376
1623967765.208160,1298,9.725789070129400,30.3769
1623967767.464000,1303,85.3132095336914,30.3798
1623967767.91571,1304,30.182106018066400,30.3771
1623967769.702700,1308,31.752361297607400,30.3745
1623967771.0646100,1311,28.25584602355960,30.3718
1623967774.6861200,1319,28.81414031982420,30.3692
1623967776.97432,1324,59.29417419433590,30.3669
1623967779.6812400,1330,64.69908142089840,30.3615
1623967781.4774200,1334,20.185197830200200,30.3528
1623967782.371290,1336,0.032196272164583200,30.345
1623967785.5225600,1343,15.46363639831540,30.3403
1623967787.7860300,1348,0.2454669326543810,30.3372
1623967789.5988100,1352,29.89358139038090,30.337
1623967792.7735100,1359,11.102553367614700,30.3369
1623967799.1534600,1373,27.761751174926800,30.3388
1623967800.5040600,1376,9.32002067565918,30.3409
1623967805.011760,1386,16.274158477783200,30.3451
1623967808.1912200,1393,25.54440689086910,30.3507
1623967810.919370,1399,27.834003448486300,30.3569
1623967811.3820300,1400,15.816822052002000,30.3633
1623967822.0087000,1409,29.787137985229500,30.3711
1623967823.813100,1413,75.24906158447270,30.379
1623967829.6906800,1426,0.014499584212899200,30.3824
1623967831.9741300,1431,27.972553253173800,30.3889
1623967839.6092600,1444,0.053573332726955400,30.3956
1623967843.3170600,1452,2.6215567588806200,30.4053
1623967843.770660,1453,9.067204475402830,30.4179
1623967849.783030,1466,59.643062591552700,30.4326
1623967855.269900,1478,35.65586853027340,30.4444
1623967858.4711700,1485,18.152786254882800,30.4557
1623967858.9218100,1486,25.655658721923800,30.4682
1623967859.827370,1488,18.565427780151400,30.4811
1623967869.413650,1495,121.54268646240200,30.4953
1623967869.8633700,1496,126.40826416015600,30.5003
1623967871.6970000,1500,11.771785736084000,30.4956
1623967873.5409800,1504,29.923480987548800,30.4928
1623967875.3729400,1508,39.836936950683600,30.49
1623967877.6497300,1513,0.41689425706863400,30.4863
1623967879.4757700,1517,7.742843151092530,30.4857
1623967880.8206800,1520,9.525297164916990,30.4873
1623967882.1657300,1523,9.635235786437990,30.4911
1623967883.9557400,1527,11.44991397857670,30.4969
1623967884.4162100,1528,37.01185607910160,30.5047
1623967886.6973200,1533,41.10366439819340,30.5118
1623967887.5939500,1535,24.2683048248291,30.5179
1623967888.049830,1536,37.960960388183600,30.5246
1623967889.429460,1539,7.914839744567870,30.5305
1623967893.5086800,1548,7.1425628662109400,30.5387
1623967894.4140300,1550,22.64453125,30.5493
1623967905.4013600,1574,19.36948013305660,30.5607
1623967905.8512100,1575,80.74333953857420,30.5732
1623967913.09575,1591,30.140031814575200,30.5807
1623967913.9857600,1593,57.91578674316410,30.5881
1623967914.8990400,1595,13.213018417358400,30.5929
1623967915.8201500,1597,13.408832550048800,30.5994
1623967921.7622600,1610,21.671838760376000,30.6076
1623967923.6257000,1614,59.08125305175780,30.6167
1623967934.8201800,1617,19.108253479003900,30.623
1623967939.3572100,1627,11.07621955871580,30.6304
1623967947.0187700,1640,138.13418579101600,30.6398
1623967947.4626000,1641,53.49286651611330,30.6383
1623967949.7324100,1646,73.0418472290039,30.6345
1623967950.6430500,1648,7.438803195953370,30.6264
1623967953.8345500,1655,63.253501892089800,30.6207
1623967956.1104100,1660,61.19029235839840,30.6117
1623967961.6126100,1672,16.955562591552700,30.5996
1623967962.966430,1675,10.54619026184080,30.5889
1623967964.3554,1678,22.476491928100600,30.5802
1623967966.1744300,1682,132.9345245361330,30.5723
1623967968.9298500,1688,26.59487533569340,30.5541
1623967972.6413000,1696,10.093786239624000,30.5362
1623967974.92302,1701,89.3998031616211,30.5205
1623967976.73761,1705,16.12374496459960,30.4988
1623967978.5781800,1709,18.157867431640600,30.4785
1623967979.5153300,1711,10.70542049407960,30.4595
1623967980.9005000,1714,11.622591018676800,30.4425
1623967982.7077700,1718,42.02662658691410,30.4274
1623967986.3129000,1726,5.274230480194090,30.4111
1623967986.76092,1727,19.55553436279300,30.3973
1623967989.069370,1732,7.188002109527590,30.3847
1623967989.5191500,1733,19.6298828125,30.3744
1623967990.4248100,1735,72.27398681640630,30.3652
1623967991.7830600,1738,2.2841200828552200,30.3517
1623967993.6201200,1742,0.9325242042541500,30.3411
1623967994.0893800,1743,44.28962326049810,30.3334
1623968001.9627400,1746,16.72763442993160,30.3244
1623968004.2682600,1751,64.50437927246090,30.3167
1623968005.1854400,1753,30.47442054748540,30.3055
1623968006.111400,1755,16.760099411010700,30.2944
1623968009.841360,1763,18.437162399292000,30.2846
1623968020.7331500,1787,39.888999938964800,30.276
1623968022.5199700,1791,4.640136241912840,30.2664
1623968022.979390,1792,11.49089241027830,30.2595
1623968023.4231400,1793,12.173778533935500,30.2544
1623968023.8773200,1794,9.047257423400880,30.2511
1623968024.319600,1795,9.101696968078610,30.25
1623968032.1728200,1812,17.534141540527300,30.251
1623968037.6714100,1824,2.834212303161620,30.2534
1623968040.8701800,1831,76.42749786376950,30.2584
1623968045.7482500,1838,116.00349426269500,30.2589
1623968046.6623000,1840,0.016270868480205500,30.2506
1623968047.1229000,1841,14.028818130493200,30.2454
1623968048.4631600,1844,36.073448181152300,30.2419
1623968053.0088600,1854,53.947357177734400,30.2377
1623968068.3475400,1866,9.003927230834960,30.2312
1623968069.689970,1869,97.35755157470700,30.2268
1623968070.1464800,1870,21.59029769897460,30.2156
1623968072.8274700,1876,10.698892593383800,30.2053
1623968077.7861100,1887,0.815406858921051,30.197
1623968080.4991300,1893,5.946597099304200,30.1916
1623968081.850670,1896,7.489938735961910,30.1887
1623968085.0327000,1903,16.185325622558600,30.1881
1623968087.3031900,1908,7.557077407836910,30.1889
1623968087.7631400,1909,25.762779235839800,30.1919
1623968090.0218000,1914,12.022696495056200,30.1955
1623968090.4616300,1915,75.92718505859380,30.2008
1623968091.3527600,1917,6.167736053466800,30.2016
1623968092.2664800,1919,3.8358864784240700,30.2047
1623968092.7100000,1920,15.45254898071290,30.2106
1623968094.0549100,1923,34.141109466552700,30.2179
1623968095.4116000,1926,15.414310455322300,30.2248
1623968095.8662700,1927,17.971118927002000,30.2332
1623968100.8311000,1938,5.659794807434080,30.2429
1623968102.64627,1942,61.833316802978500,30.255
1623968104.0169300,1945,18.08882713317870,30.264
1623968106.7157000,1951,13.615373611450200,30.2742
1623968110.3519000,1959,46.5980224609375,30.286
1623968111.2642300,1961,3.4660325050354000,30.2963
1623968114.0246200,1967,34.11126708984380,30.3092
1623968114.4662200,1968,57.79463577270510,30.3217
1623968124.2943,1975,28.73655891418460,30.3315
1623968125.2054200,1977,22.28787612915040,30.3414
1623968125.6492900,1978,34.63195037841800,30.3522
1623968127.0030700,1981,60.25379943847660,30.3625
1623968128.3398800,1984,57.89965057373050,30.3698
1623968133.314770,1995,35.84719467163090,30.3743
1623968146.087680,2023,24.956409454345700,30.3783
1623968149.2460600,2030,2.595634937286380,30.3828
1623968149.6885000,2031,25.234455108642600,30.3901
1623968154.166290,2037,61.37091064453130,30.3979
1623968157.299290,2044,31.649185180664100,30.4026
1623968168.2094000,2068,6.661147594451900,30.4072
1623968171.8360900,2076,30.65283203125,30.4142
1623968173.6083300,2080,80.04031372070310,30.4212
1623968174.0661000,2081,19.25306510925290,30.4231
1623968174.9565200,2083,30.63388442993160,30.4262
1623968179.5188000,2093,20.986289978027300,30.4292
1623968193.5483600,2109,19.592514038085900,30.4332
1623968194.4297500,2111,125.14116668701200,30.4383
1623968198.0615900,2119,18.78447914123540,30.4339
1623968198.9733600,2121,85.24066162109380,30.4306
1623968201.678960,2127,9.740676879882810,30.4217
1623968203.0187300,2130,3.2356114387512200,30.415
1623968204.35866,2133,28.04960060119630,30.411
1623968206.1681900,2137,71.94835662841800,30.4073
1623968207.0588600,2139,21.610559463501000,30.3993
1623968208.4100000,2142,71.9741439819336,30.3922
1623968211.146430,2148,14.072061538696300,30.381
1623968212.5411400,2151,5.21672248840332,30.3714
1623968214.369120,2155,11.577369689941400,30.3643
1623968214.8367100,2156,115.14604949951200,30.3591
1623968224.3893700,2177,31.407379150390600,30.3454
1623968227.5542300,2184,14.443857192993200,30.3315
1623968236.610170,2190,73.11703491210940,30.3193
1623968238.3972900,2194,14.279318809509300,30.3027
1623968238.8399400,2195,88.65630340576170,30.2878
1623968240.6629800,2199,42.505462646484400,30.2669
1623968241.1050000,2200,20.781654357910200,30.2449
1623968245.145580,2209,56.37068557739260,30.2237
1623968246.9480700,2213,13.490440368652300,30.2
1623968247.8553400,2215,10.798233032226600,30.1779
1623968251.4970500,2223,38.70764923095700,30.1578
1623968261.7932500,2242,28.5925350189209,30.1368
1623968262.2408000,2243,84.66755676269530,30.116
1623968272.3039100,2265,50.569725036621100,30.0896
1623968273.1969800,2267,20.672080993652300,30.0612
1623968275.8743600,2273,33.53373718261720,30.0338
1623968280.8961500,2284,7.370471000671390,30.006
1623968285.392850,2294,0.4072267711162570,29.9804
1623968286.7395500,2297,50.5561408996582,29.9579
1623968304.7867400,2315,12.777302742004400,29.9333
1623968308.8679300,2324,33.446327209472700,29.9104
1623968311.5762900,2330,26.424205780029300,29.8871
1623968312.0333000,2331,16.87183380126950,29.8643
1623968312.489160,2332,0.04909266158938410,29.8427
1623968317.864450,2344,29.975313186645500,29.8241
1623968318.7554600,2346,6.006507873535160,29.8055
1623968320.5832600,2350,19.71303367614750,29.7893
1623968333.7200000,2379,64.8834228515625,29.7742
1623968334.643260,2381,27.0101261138916,29.7555
1623968335.1112600,2382,39.02103805541990,29.737
1623968335.5699700,2383,25.00444793701170,29.7177
1623968336.4849300,2385,9.0649995803833,29.6988
1623968336.9278400,2386,67.88850402832030,29.682
1623968337.3715900,2387,22.403223037719700,29.6613
1623968341.4854100,2396,7.569531440734860,29.6413
1623968345.1004700,2404,11.435015678405800,29.6236
1623968348.7280800,2412,10.046443939209000,29.6078
1623968355.9353600,2428,54.02788162231450,29.5939
1623968359.981200,2433,24.67938804626470,29.5775
1623968361.3491700,2436,59.024330139160200,29.5616
1623968373.6801100,2449,28.1457462310791,29.5428
1623968381.52587,2466,24.349185943603500,29.5241
1623968385.2128900,2474,24.29463768005370,29.5059
1623968386.1163600,2476,11.092556953430200,29.4883
1623968386.580490,2477,0.12747178971767400,29.4725
1623968387.5035000,2479,17.850494384765600,29.4596
1623968389.3216400,2483,11.64140796661380,29.448
1623968395.1804200,2496,2.6524546146392800,29.4381
1623968395.6380300,2497,61.16875457763670,29.431
1623968396.977010,2500,26.980939865112300,29.4206
1623968397.905260,2502,32.47890090942380,29.4105
1623968399.2903300,2505,37.005393981933600,29.4001
1623968401.6093000,2510,33.604827880859400,29.3889
1623968402.0632000,2511,17.589340209960900,29.3773
1623968403.9654100,2515,2.6169421672821000,29.3668
1623968407.1960300,2522,39.596893310546900,29.3591
1623968407.6662500,2523,56.58598709106450,29.3504
1623968411.3426300,2531,11.72327709198000,29.3388
1623968413.6476000,2536,113.03553771972700,29.3291
1623968418.2334900,2546,45.394893646240200,29.3109
1623968420.5203300,2551,7.383761882781980,29.2911
1623968422.799220,2556,147.28463745117200,29.2735
1623968434.2998000,2567,20.643875122070300,29.244
1623968435.6666300,2570,5.890748023986820,29.2154
1623968437.5021700,2574,27.0205135345459,29.1891
1623968438.8725200,2577,11.883543014526400,29.163
1623968439.7874700,2579,5.99415922164917,29.1387
1623968440.2376100,2580,32.64992904663090,29.1167
1623968441.594670,2583,25.483123779296900,29.0943
1623968443.4165200,2587,6.089608192443850,29.0723
1623968447.990560,2597,88.38569641113280,29.0527
1623968451.6270100,2605,73.1500015258789,29.027
1623968453.894610,2610,1.985060691833500,28.9969
1623968454.8084000,2612,13.903179168701200,28.9695
1623968455.731320,2614,8.512250900268560,28.9437
1623968458.9041700,2621,32.86164093017580,28.9199
1623968459.3476000,2622,5.827584743499760,28.8957
1623968460.6949200,2625,46.54121017456060,28.8738
1623968466.9557100,2635,12.247659683227500,28.8502
1623968468.3011300,2638,15.137100219726600,28.8282
1623968469.2010700,2640,9.163121223449710,28.8076
1623968470.129850,2642,18.896169662475600,28.789
1623968470.5862400,2643,19.415225982666000,28.7714
1623968475.5339400,2654,20.310470581054700,28.7547
1623968482.792900,2670,18.59426498413090,28.7389
1623968483.237960,2671,68.67547607421880,28.7241
1623968483.7006400,2672,16.893821716308600,28.7053
1623968484.1595100,2673,35.917625427246100,28.6877
1623968485.0890400,2675,20.388578414917000,28.6693
1623968485.5516600,2676,14.785161018371600,28.6518
1623968498.5596600,2690,43.61466979980470,28.6357
1623968504.5196000,2703,11.767290115356400,28.6181
1623968505.875160,2706,36.34740447998050,28.6021
1623968506.3416200,2707,11.436955451965300,28.5854
1623968507.7133600,2710,3.7561028003692600,28.5704
1623968510.8942500,2717,19.466598510742200,28.558
1623968512.2533000,2720,29.084579467773400,28.5464
1623968513.1789800,2722,17.039344787597700,28.5348
1623968515.4512500,2727,29.465763092041000,28.5243
1623968518.1687200,2733,9.069880485534670,28.5138
1623968522.2378100,2742,64.59925079345700,28.5052
1623968523.1541000,2744,32.44375991821290,28.493
1623968524.082830,2746,19.885276794433600,28.4804
1623968524.9884500,2748,24.991985321044900,28.4686
1623968525.4501700,2749,19.266712188720700,28.4572
1623968525.9031900,2750,18.624971389770500,28.4467
1623968527.7229500,2754,11.76569938659670,28.4372
1623968528.1847700,2755,54.72684097290040,28.4294
1623968530.4841900,2760,63.91877746582030,28.419
1623968530.927350,2761,82.03374481201170,28.4049
1623968531.839070,2763,65.78221130371090,28.3855
1623968532.7740600,2765,11.262834548950200,28.3623
1623968535.4905300,2771,20.943859100341800,28.3407
1623968538.2210400,2777,0.4064871072769170,28.32
1623968538.682170,2778,27.05011749267580,28.302
1623968539.597390,2780,9.629047393798830,28.2842
1623968540.0568300,2781,24.271846771240200,28.2683
1623968543.6792500,2789,29.92717170715330,28.2528
1623968544.5916200,2791,13.483304023742700,28.2371
1623968545.9481800,2794,32.6721076965332,28.2228
1623968547.3262000,2797,18.689695358276400,28.2082
1623968549.1769400,2801,47.953887939453100,28.1945
1623968552.8101600,2809,15.969489097595200,28.1788
1623968555.5872900,2815,14.147708892822300,28.1643
1623968557.8822000,2820,24.25187873840330,28.1513
1623968571.9592100,2832,53.809913635253900,28.1387
1623968572.8758300,2834,5.595322608947750,28.1234
1623968576.0663900,2841,69.63404083251950,28.1104
1623968584.2999200,2859,28.84117317199710,28.0933
1623968588.8073800,2869,8.887539863586430,28.076
1623968589.6994400,2871,26.86798858642580,28.0607
1623968590.6089500,2873,28.719398498535200,28.0456
1623968591.0683300,2874,10.980435371398900,28.0303
1623968592.9095000,2878,23.90045166015630,28.0168
1623968593.3859300,2879,10.991190910339400,28.0037
1623968594.7647100,2882,65.10343933105470,27.9923
1623968596.6294500,2886,26.587759017944300,27.9772
1623968597.0967600,2887,10.551228523254400,27.9622
1623968599.3780200,2892,8.86117935180664,27.9489
1623968602.1355600,2898,2.1219284534454300,27.9376
1623968603.4895100,2901,20.856613159179700,27.9289
1623968604.3970900,2903,13.827211380004900,27.9209
1623968605.74848,2906,44.2492790222168,27.9144
1623968609.3705200,2914,12.0531005859375,27.9061
1623968617.562280,2918,5.489727973937990,27.8995
1623968619.8288500,2923,5.8736701011657700,27.8952
1623968621.6169500,2927,64.73859405517580,27.8931
1623968622.5116100,2929,12.812309265136700,27.8872
1623968624.2984100,2933,23.177688598632800,27.8829
1623968626.5507400,2938,7.425666809082030,27.879
1623968630.1425500,2946,17.61823272705080,27.8773
1623968631.0412300,2948,23.162708282470700,27.8765
1623968631.5022500,2949,9.99925422668457,27.8762
1623968633.7752100,2954,23.058826446533200,27.8778
1623968634.2362200,2955,12.383951187133800,27.8798
1623968636.0433900,2959,11.791440963745100,27.8834
1623968647.042090,2983,25.442306518554700,27.8886
1623968648.3878600,2986,28.619415283203100,27.894
1623968649.7436200,2989,11.265707015991200,27.8994
1623968651.1251400,2992,6.720093250274660,27.9065
1623968652.9278100,2996,65.38744354248050,27.9157
1623968653.3833300,2997,20.760726928710900,27.9211
1623968657.9145400,3007,15.591716766357400,27.9273
1623968660.6665300,3013,42.1004638671875,27.9347
1623968661.108690,3014,71.30520629882810,27.9406
1623968661.563440,3015,21.71248435974120,27.9422
1623968663.835820,3020,3.8909568786621100,27.9444
1623968668.7380400,3027,20.96881866455080,27.949
1623968670.1119500,3030,27.632246017456100,27.9544
1623968671.4600900,3033,20.739219665527300,27.9598
1623968672.375330,3035,34.345558166503900,27.9659
1623968672.8196200,3036,19.68012809753420,27.9713
1623968689.3675600,3057,7.916569709777830,27.9776
1623968691.1967600,3061,4.80364465713501,27.986
1623968691.654800,3062,18.402936935424800,27.9966
1623968693.9259400,3067,25.52216148376470,28.0083
1623968700.2580400,3081,14.337841033935500,28.0201
1623968700.7072200,3082,25.809173583984400,28.0334
1623968701.1660600,3083,0.1056356132030490,28.0469
1623968703.4324500,3088,24.68720054626470,28.0632
1623968705.2388400,3092,17.44947052001950,28.0799
1623968709.2966100,3101,66.71096801757810,28.0976
1623968709.7606800,3102,26.334035873413100,28.1114
1623968713.3902600,3110,54.55828857421880,28.1254
1623968713.8532800,3111,10.633638381958000,28.1368
1623968715.7058200,3115,56.503021240234400,28.1499
1623968717.081400,3118,38.53413772583010,28.1601
1623968721.2150200,3127,8.549760818481450,28.1693
1623968723.4932500,3132,14.8948974609375,28.1805
1623968725.3583800,3136,62.36933898925780,28.193
1623968725.8198200,3137,66.55986022949220,28.2021
1623968727.1957100,3140,10.065384864807100,28.2073
1623968729.0221800,3144,45.0012321472168,28.2143
1623968729.479600,3145,78.18936157226560,28.2196
1623968730.8517800,3148,35.69109344482420,28.2199
1623968733.1689600,3153,92.90070343017580,28.2194
1623968735.9162600,3159,3.700413703918460,28.2124
1623968736.3605300,3160,22.788860321044900,28.2079
1623968736.828420,3161,31.254785537719700,28.2039
1623968741.4322100,3171,33.732810974121100,28.1996
1623968743.7204700,3176,9.546066284179690,28.1948
1623968744.6628100,3178,25.29644012451170,28.1918
1623968746.9958300,3183,22.00954818725590,28.1892
1623968755.8036400,3187,86.24543762207030,28.1871
1623968761.365760,3199,39.474159240722700,28.1792
1623968764.1882400,3205,13.132453918457000,28.1701
1623968766.0494900,3209,50.68101501464840,28.1626
1623968769.3068700,3216,13.19570255279540,28.1528
1623968772.072660,3222,40.34552001953130,28.1445
1623968774.753230,3224,12.2764310836792,28.135
1623968777.0768600,3229,13.650243759155300,28.127
1623968780.2927500,3236,26.81551742553710,28.1206
1623968783.0497500,3242,19.820884704589800,28.1142
1623968783.9519900,3244,54.533348083496100,28.1087
1623968785.7755700,3248,26.652990341186500,28.1006
1623968786.237080,3249,41.097869873046900,28.0925
1623968787.1712300,3251,30.549598693847700,28.0832
1623968787.6149500,3252,62.292171478271500,28.0736
1623968789.4714800,3256,59.01691436767580,28.0606
1623968793.7185100,3265,34.762001037597700,28.0444
1623968795.5599900,3269,23.324073791503900,28.0276
1623968801.1734900,3281,0.021155185997486100,28.0112
1623968802.5741300,3284,72.22112274169920,27.9976
1623968806.6884300,3293,24.2681884765625,27.9796
1623968813.085950,3307,11.179165840148900,27.962
1623968815.4205100,3312,6.6667256355285600,27.9461
1623968828.5456400,3319,16.9672794342041,27.9323
1623968831.352650,3325,6.485361099243160,27.9196
1623968832.7240000,3328,3.0546066761016800,27.9091
1623968833.2046200,3329,10.399996757507300,27.9011
1623968836.8933600,3337,17.36963653564450,27.8948
1623968840.5786300,3345,19.81290054321290,27.8896
1623968844.711320,3354,20.13127899169920,27.8853
1623968846.5656100,3358,47.64899826049810,27.8817
1623968852.5262500,3371,7.745299816131590,27.8761
1623968853.4299100,3373,39.55429458618160,27.8726
1623968854.8060300,3376,2.6614441871643100,27.8679
1623968855.7144400,3378,8.990715980529790,27.8657
1623968859.8345500,3387,0.023728877305984500,27.8654
1623968862.580420,3393,3.4449820518493700,27.868
1623968863.5026000,3395,31.728084564209000,27.873
1623968863.954610,3396,4.149472236633300,27.8776
1623968864.4058100,3397,84.81572723388670,27.8846
1623968866.6877500,3402,20.00992202758790,27.8859
1623968868.0530700,3405,5.412018775939940,27.8879
1623968870.3770100,3410,42.63496780395510,27.8923
1623968872.6408200,3415,20.466543197631800,27.8951
1623968874.50477,3419,22.53329086303710,27.8987
1623968879.016430,3425,46.31246566772460,27.9029
1623968885.0135000,3438,41.615360260009800,27.9051
1623968885.4753600,3439,47.73476791381840,27.906
1623968893.2445100,3442,11.17045783996580,27.9049
1623968894.6017600,3445,40.13233184814450,27.9055
1623968895.9561300,3448,7.989121913909910,27.9048
1623968897.7728500,3452,17.142234802246100,27.9062
1623968900.5522500,3458,26.293975830078100,27.9086
1623968902.3759600,3462,6.292828559875490,27.9112
1623968902.8334400,3463,3.253767728805540,27.916
1623968903.2755900,3464,16.152610778808600,27.9233
1623968904.2048700,3466,32.23011016845700,27.9318
1623968905.5873400,3469,104.9439697265630,27.9398
1623968907.8958800,3474,27.803054809570300,27.9401
1623968908.813880,3476,3.784536361694340,27.9404
1623968912.504920,3484,18.4212646484375,27.9431
1623968912.9655200,3485,20.92899513244630,27.9467
1623968914.8108700,3489,78.50691223144530,27.9511
1623968915.714730,3491,14.854783058166500,27.9504
1623968918.0135900,3496,17.09836769104000,27.951
1623968918.9163500,3498,38.26350784301760,27.9527
1623968922.1228800,3505,5.327581405639650,27.9533
1623968924.3787400,3510,40.750038146972700,27.9563
1623968924.8315700,3511,28.946182250976600,27.9579
1623968926.2020400,3514,31.57090187072750,27.9595
1623968926.6604800,3515,36.36351776123050,27.9607
1623968933.093050,3529,3.0032572746276900,27.961
1623968933.5523000,3530,103.88851165771500,27.9638
1623968934.9256400,3533,61.046905517578100,27.959
1623968939.9722000,3544,15.76537036895750,27.9509
1623968942.7366100,3550,14.784566879272500,27.9439
1623968944.5734200,3554,54.85523986816410,27.9384
1623968947.7982000,3561,32.757423400878900,27.93
1623968949.6626300,3565,53.46575927734380,27.9212
1623968950.1285000,3566,13.105755805969200,27.9098
1623968959.2232200,3571,36.36480712890630,27.9
1623968960.1234500,3573,16.669517517089800,27.8892
1623968962.4025000,3578,88.38262939453130,27.8796
1623968962.861970,3579,52.59577178955080,27.8639
1623968966.5272800,3587,3.157970428466800,27.8457
1623968967.4421000,3589,26.715560913085900,27.8299
1623968968.8165600,3592,41.769325256347700,27.8143
1623968970.1922000,3595,3.7152013778686500,27.7973
1623968971.5737100,3598,32.060726165771500,27.7827
1623968974.7768800,3605,7.7048821449279800,27.7677
1623968976.1367400,3608,15.594013214111300,27.7547
1623968979.8306500,3616,53.08812713623050,27.7429
1623968980.2910900,3617,34.458194732666000,27.7286
1623968980.7618500,3618,9.705794334411620,27.7136
1623968987.5969400,3629,83.40281677246090,27.7004
1623968993.5773900,3642,17.760053634643600,27.6816
1623968994.0355800,3643,17.956039428710900,27.6638
1623968994.5029700,3644,41.7440185546875,27.6469
1623968994.9668900,3645,23.605087280273400,27.6287
1623968996.3388900,3648,56.428165435791000,27.6108
1623968998.1668100,3652,9.359390258789060,27.5901
1623969000.4550200,3657,50.6336784362793,27.5712
1623969012.8192600,3670,24.58664894104000,27.5499
1623969013.7460800,3672,15.933182716369600,27.529
1623969019.6406000,3685,46.18535614013670,27.5092
1623969020.563700,3687,1.0886590480804400,27.4875
1623969021.467860,3689,9.54629898071289,27.4685
1623969023.746520,3694,33.46508026123050,27.4513
1623969024.6665400,3696,26.677879333496100,27.4335
1623969025.5907500,3698,8.1185302734375,27.4158
1623969026.0458500,3699,0.16510075330734300,27.4
1623969026.5015300,3700,27.45182228088380,27.387
1623969031.9281400,3712,16.909683227539100,27.374
1623969034.65805,3718,38.032501220703100,27.362
1623969038.7933800,3727,9.216466903686520,27.349
1623969039.254100,3728,61.40751647949220,27.3378
1623969042.46359,3735,9.992897033691410,27.3231
1623969044.323490,3739,10.570505142211900,27.3102
1623969044.7843600,3740,12.831822395324700,27.299
1623969047.5608100,3746,25.90395736694340,27.2892
1623969048.9353600,3749,4.781545639038090,27.2796
1623969053.942150,3760,32.597713470459000,27.2723
1623969054.3955000,3761,4.299260139465330,27.2644
1623969056.656330,3766,55.77847671508790,27.2588
1623969061.2501500,3776,6.221825122833250,27.2504
1623969061.7081800,3777,16.400299072265600,27.2441
1623969063.0934600,3780,21.233901977539100,27.2389
1623969064.0097400,3782,23.245773315429700,27.2343
1623969067.228790,3789,21.54422950744630,27.23
1623969068.1403200,3791,19.893280029296900,27.2264
1623969071.3699900,3798,66.66516876220700,27.2235
1623969080.7059200,3804,31.414642333984400,27.2166
1623969082.1027100,3807,75.22840118408200,27.2093
1623969082.572140,3808,6.379137992858890,27.1972
1623969083.0208300,3809,66.54560089111330,27.1871
1623969083.4866300,3810,16.14137077331540,27.1731
1623969085.324200,3814,44.963077545166000,27.1602
1623969091.1631100,3823,15.331319808960000,27.1455
1623969095.275850,3832,25.61547088623050,27.132
1623969096.1792600,3834,16.584932327270500,27.1186
1623969098.9432400,3840,59.09772872924810,27.1063
1623969099.8708100,3842,25.09896469116210,27.0908
1623969100.3310100,3843,17.22738265991210,27.0754
1623969101.6989300,3846,5.407812118530270,27.0611
1623969103.4729200,3850,13.54777717590330,27.0489
1623969103.9146300,3851,39.741241455078100,27.0382
1623969114.9579000,3875,1.2820864915847800,27.0261
1623969115.8775900,3877,26.11953353881840,27.0166
1623969116.322480,3878,80.82147979736330,27.0072
1623969116.7724700,3879,5.869799613952640,26.9924
1623969118.151150,3882,25.409944534301800,26.9798
1623969119.0808600,3884,16.952590942382800,26.9672
1623969120.4742700,3887,25.448976516723600,26.9557
1623969124.5947700,3896,20.975526809692400,26.9444
1623969127.3723300,3902,88.99044799804690,26.9336
1623969131.9915800,3912,29.261110305786100,26.9166
1623969139.7998900,3929,11.69007682800290,26.8993
1623969142.5820700,3935,0.037528883665800100,26.8836
1623969143.0485100,3936,16.284812927246100,26.8706
1623969143.9876300,3938,53.54774856567380,26.8587
1623969154.583490,3947,22.07962417602540,26.844
1623969155.9854100,3950,6.061777591705320,26.8299
1623969156.9164700,3952,18.852245330810500,26.8178
1623969157.8376300,3954,25.16379165649410,26.8065
1623969159.2251000,3957,61.70809555053710,26.7955
1623969160.6081300,3960,18.201993942260700,26.7808
1623969161.5435700,3962,19.23334312438970,26.7671
1623969169.3904000,3979,10.009204864502000,26.7541
1623969169.8517800,3980,17.504993438720700,26.7428
1623969171.2452900,3983,7.357419490814210,26.7324
1623969174.0065200,3989,3.9645252227783200,26.724
1623969174.9377900,3991,9.604764938354490,26.7179
1623969175.3974700,3992,45.71117401123050,26.7136
1623969180.0392900,4002,4.403378963470460,26.7073
1623969182.3923800,4007,7.995317459106450,26.7032
1623969183.3181000,4009,22.67467498779300,26.7011
1623969184.7380200,4012,34.97122573852540,26.6993
1623969185.2092700,4013,24.9444580078125,26.6967
1623969191.6061700,4023,67.30854797363280,26.6943
1623969193.0047200,4026,11.628829002380400,26.6878
1623969198.0739300,4037,37.33461380004880,26.6828
1623969198.533610,4038,33.87714767456060,26.6768
1623969203.6411200,4049,55.45744323730470,26.67
1623969218.2244900,4059,18.688030242919900,26.6603
1623969218.6825700,4060,28.08200454711910,26.6514
1623969220.5545100,4064,33.435302734375,26.6423
1623969221.0137300,4065,42.913177490234400,26.6326
1623969227.4406600,4079,23.636520385742200,26.6212
1623969230.1802300,4085,78.56672668457030,26.6102
1623969232.9235400,4091,22.407175064086900,26.5939
1623969236.1238000,4098,35.86119079589840,26.578
1623969238.8704000,4104,15.517932891845700,26.5611
1623969239.7909700,4106,0.18590384721756000,26.5454
1623969240.251250,4107,64.26890563964840,26.5324
1623969241.1737700,4109,3.4229891300201400,26.5155
1623969243.0199300,4113,6.039490699768070,26.501
1623969247.1896800,4122,17.21910858154300,26.4885
1623969248.5679900,4125,12.177780151367200,26.477
1623969252.7246600,4134,12.524946212768600,26.4669
1623969253.6489000,4136,22.37912940979000,26.4582
1623969256.4233600,4142,19.640056610107400,26.45
1623969258.2519400,4146,9.955853462219240,26.4424
1623969259.6439600,4149,45.25853729248050,26.4365
1623969269.8113900,4157,42.48719024658200,26.4287
1623969273.9421800,4166,3.4435441493988000,26.4192
1623969275.813770,4170,26.400501251220700,26.4121
1623969276.2785800,4171,30.5883731842041,26.405
1623969280.5388700,4180,54.74840545654300,26.3975
1623969283.7406200,4187,14.68626594543460,26.3871
1623969284.2042000,4188,11.637287139892600,26.3779
1623969285.5988300,4191,40.03778076171880,26.3701
1623969286.5164900,4193,7.711445331573490,26.361
1623969290.658540,4202,18.475658416748000,26.3538
1623969291.1286300,4203,62.2817268371582,26.3474
1623969298.8631000,4216,0.8836166858673100,26.3373
1623969305.7268200,4231,30.261369705200200,26.3298
1623969306.1875800,4232,13.328906059265100,26.3219
1623969308.4942500,4237,19.81845474243160,26.3154
1623969309.8824300,4240,0.030005138367414500,26.3095
1623969311.2403700,4243,32.73216247558590,26.3062
1623969312.1472500,4245,2.9446260929107700,26.3023
1623969315.860530,4253,7.683774471282960,26.3007
1623969316.3250100,4254,32.709720611572300,26.3011
1623969319.0964500,4260,17.085201263427700,26.3008
1623969323.6925500,4270,15.795366287231400,26.3014
1623969325.0747700,4273,43.00165939331060,26.303
1623969326.0071900,4275,135.4460906982420,26.303
1623969326.4657900,4276,61.74263000488280,26.292
1623969338.1675000,4280,13.74774169921880,26.2774
1623969342.7599800,4290,13.89265251159670,26.264
1623969344.1444300,4293,48.56493377685550,26.2519
1623969348.7155500,4303,63.87172317504880,26.2376
1623969349.1765100,4304,79.04619598388670,26.2194
1623969350.533540,4307,18.67722511291500,26.1959
1623969354.2284100,4315,30.815731048584000,26.1732
1623969356.986170,4321,11.115907669067400,26.15
1623969360.2004900,4328,18.216012954711900,26.1283
1623969374.3742200,4345,27.00304412841800,26.1074
1623969376.6841100,4350,13.964771270752000,26.0864
1623969379.432420,4356,22.072893142700200,26.0667
1623969382.1771100,4362,97.81864929199220,26.0473
1623969383.5569900,4365,8.952489852905270,26.0207
1623969385.3720100,4369,31.919078826904300,25.9959
1623969391.3345900,4382,23.515647888183600,25.9704
1623969393.6313300,4387,16.644372940063500,25.9452
1623969396.422520,4393,12.226161003112800,25.9209
1623969398.7281100,4398,34.42436218261720,25.898
1623969400.1277500,4401,21.45513153076170,25.8742
1623969400.6026000,4402,42.92282485961910,25.8509
1623969405.7232200,4413,9.97431468963623,25.8259
1623969408.4063300,4415,74.97427368164060,25.8024
1623969409.3229000,4417,68.2616958618164,25.774
1623969413.007380,4425,12.127843856811500,25.7413
1623969414.853970,4429,19.143766403198200,25.71
1623969416.2087900,4432,15.244548797607400,25.6793
1623969417.5850100,4435,21.834043502807600,25.6497
1623969418.0418500,4436,6.100780010223390,25.6205
1623969421.682650,4444,24.081418991088900,25.5933
1623969422.1238100,4445,18.558364868164100,25.5662
1623969422.582370,4446,7.9524431228637700,25.5398
1623969427.6520100,4457,31.02892303466800,25.5152
1623969431.3598000,4465,0.9982371926307680,25.49
1623969445.8709900,4475,24.420074462890600,25.4673
1623969447.7318500,4479,11.16324234008790,25.4447
1623969451.4047100,4487,51.83677673339840,25.4236
1623969454.5783300,4494,2.7047696113586400,25.3998
1623969461.921150,4510,2.6969833374023400,25.3782
1623969464.6817300,4516,40.88689041137700,25.359
1623969466.5261400,4520,36.92157745361330,25.3382
1623969473.4438000,4535,22.8852481842041,25.3162
1623969476.218020,4541,29.30213165283200,25.2945
1623969478.5243400,4546,14.654800415039100,25.2724
1623969481.3120600,4552,13.456652641296400,25.2513
1623969481.7595400,4553,109.75421142578100,25.2315
1623969483.1626300,4556,63.69355010986330,25.2031
1623969486.8713600,4564,4.000029563903810,25.1708
1623969487.3349200,4565,12.021438598632800,25.1406
1623969487.7969200,4566,20.49125099182130,25.1118
1623969488.7134000,4568,16.115760803222700,25.0834
1623969491.4891800,4574,0.39818239212036100,25.056
1623969494.71068,4581,26.343055725097700,25.031
1623969495.6345800,4583,47.92628860473630,25.0059
1623969498.4183200,4589,8.252676010131840,24.9785
1623969499.8022400,4592,30.66541290283200,24.9528
1623969500.2632400,4593,12.192657470703100,24.9265
1623969501.187630,4595,16.34600830078130,24.9015
1623969514.6012000,4610,69.17424011230470,24.8773
1623969517.288150,4612,25.895103454589800,24.8487
1623969519.1614300,4616,15.671989440918000,24.82
1623969523.8396500,4626,18.04988670349120,24.7922
1623969524.7787100,4628,30.9992618560791,24.7651
1623969525.2512000,4629,17.964778900146500,24.7373
1623969526.656890,4632,19.298370361328100,24.7103
1623969527.576430,4634,0.03362128883600240,24.6837
1623969531.347300,4642,10.174039840698200,24.6597
1623969533.2293100,4646,20.356792449951200,24.6371
1623969534.6273100,4649,61.97241973876950,24.615
1623969537.4098400,4655,60.97891616821290,24.5891
1623969541.6027900,4664,15.072206497192400,24.5595
1623969543.9567800,4669,20.682655334472700,24.5309
1623969544.4295100,4670,39.138282775878900,24.5026
1623969546.3374200,4674,20.7303409576416,24.4729
1623969548.2181000,4678,14.178503036499000,24.4436
1623969548.6911100,4679,22.83183479309080,24.4153
1623969549.164930,4680,13.63081169128420,24.3871
1623969550.1117000,4682,40.89356231689450,24.3601
1623969552.4405300,4687,12.003271102905300,24.3314
1623969552.9062600,4688,73.76766967773440,24.3039
1623969553.374750,4689,35.307682037353500,24.2714
1623969557.5706000,4698,7.299796104431150,24.2378
1623969561.3043100,4706,24.255979537963900,24.2059
1623969563.1517500,4710,18.100357055664100,24.174
1623969564.0901100,4712,15.328314781189000,24.1428
1623969580.0184300,4725,71.08067321777340,24.1124
1623969580.498860,4726,7.689107418060300,24.0773
1623969583.3025800,4732,78.6424331665039,24.0438
1623969584.6563000,4735,8.54694652557373,24.0048
1623969588.3530300,4743,14.240433692932100,23.9674
1623969588.827150,4744,15.805902481079100,23.9309
1623969591.1538100,4749,28.307601928710900,23.8953
1623969592.5347000,4752,64.96644592285160,23.8593
1623969592.9950400,4753,6.034440994262700,23.819
1623969594.3692100,4756,18.01783561706540,23.7806
1623969595.7634400,4759,41.68978500366210,23.7428
1623969597.1510100,4762,11.499428749084500,23.7031
1623969602.67985,4774,16.806795120239300,23.6647
1623969604.538110,4778,61.5621337890625,23.627
1623969607.7815200,4785,23.25989532470700,23.5854
1623969610.568850,4791,82.94573211669920,23.5439
1623969611.962190,4794,31.311317443847700,23.4964
1623969612.4173500,4795,25.097206115722700,23.448
1623969612.8762600,4796,15.80235481262210,23.3996
1623969614.270070,4799,19.593385696411100,23.3518
1623969614.730420,4800,5.335452079772950,23.3045
1623969617.9902900,4807,0.15654218196868900,23.259
1623969618.9185000,4809,0.06751605868339540,23.2158
1623969621.5916300,4811,13.57318115234380,23.175
1623969625.7767400,4820,15.312566757202100,23.1351
1623969632.6084100,4822,11.470541000366200,23.096
1623969634.4739700,4825,18.704208374023400,23.0581
1623969635.8765700,4828,28.020078659057600,23.0206
1623969636.8053100,4830,27.755050659179700,22.9826
1623969637.7501300,4832,27.502124786377000,22.9442
1623969641.4887100,4840,32.111751556396500,22.9052
1623969645.1878300,4848,70.79698944091800,22.8654
1623969647.0556100,4852,79.87190246582030,22.8207
1623969647.5202100,4853,21.32626724243160,22.7702
1623969647.9861300,4854,17.146236419677700,22.7199
1623969651.2516700,4861,79.00657653808590,22.6702
1623969651.7154400,4862,9.235305786132810,22.6147
1623969660.0562200,4880,105.98639678955100,22.5606
1623969661.4519300,4883,7.24666690826416,22.4981
1623969666.5792900,4894,48.06241989135740,22.4372
1623969669.365650,4900,8.98146915435791,22.3736
1623969675.4356700,4913,25.78594970703130,22.3114
1623969678.2327900,4919,30.001121520996100,22.2488
1623969678.6926200,4920,45.67802047729490,22.1855
1623969681.4957200,4926,63.850364685058600,22.1198
1623969682.4287600,4928,37.49272918701170,22.0498
1623969684.2918600,4932,16.016521453857400,21.9783
1623969699.715740,4944,37.3690185546875,21.9075
1623969700.6349700,4946,12.344280242919900,21.835
1623969702.4830600,4950,27.330921173095700,21.7635
1623969703.403540,4952,5.451439380645750,21.6915
1623969705.7263500,4957,6.464155673980710,21.621
1623969707.5800300,4961,84.1322021484375,21.5522
1623969709.9117400,4966,81.44853973388670,21.477
1623969717.804120,4983,7.545112609863280,21.3957
1623969723.4481800,4995,8.678627014160160,21.3158
1623969724.380660,4997,11.992155075073200,21.2373
1623969728.5485800,5006,101.32572937011700,21.1596
1623969729.0109500,5007,78.03594970703130,21.0739
1623969729.4694100,5008,137.2425537109380,20.9823
1623969738.5332700,5011,10.65764331817630,20.8791

==> plots/training/pg100maxreturns.csv <==
Wall time,Step,Value
1623967162.3766518,133,208.0
1623967231.4957676,271,208.0
1623967299.1019814,399,208.0
1623967366.3161402,531,208.0
1623967432.035275,659,308.0
1623967481.230373,754,370.5521240234375
1623967551.2012193,884,370.5521240234375
1623967616.8400304,1016,370.5521240234375
1623967690.0983353,1152,370.5521240234375
1623967756.3742638,1280,370.5521240234375
1623967819.9100873,1406,370.5521240234375
1623967868.6983573,1495,370.5521240234375
1623967934.1116803,1617,370.5521240234375
1623968000.7871552,1745,370.5521240234375
1623968065.3593988,1861,370.5521240234375
1623968121.789766,1971,370.5521240234375
1623968188.3253706,2099,370.5521240234375
1623968235.9176822,2190,370.5521240234375
1623968302.690302,2312,370.5521240234375
1623968367.9338107,2438,370.5521240234375
1623968431.25072,2562,370.5521240234375
1623968497.8532512,2690,370.5521240234375
1623968565.8584225,2824,370.5521240234375
1623968616.3970134,2917,370.5521240234375
1623968684.1014843,3047,370.5521240234375
1623968754.15742,3185,370.5521240234375
1623968826.860603,3317,370.5521240234375
1623968892.0751348,3441,370.5521240234375
1623968957.564233,3569,424.0
1623969011.218854,3668,424.0
1623969078.1224265,3800,424.0
1623969151.5161624,3942,424.0
1623969216.084309,4056,424.0
1623969268.6370387,4156,424.0
1623969337.4508677,4280,424.0
1623969371.8192332,4341,424.0
1623969443.29275,4471,424.0
1623969512.469102,4607,424.0
1623969578.349461,4723,424.0
1623969632.8236096,4823,424.0
1623969698.5387459,4943,470.3625793457031
1623969738.7460296,5012,470.3625793457031


==> plots/training/pg100returns.csv <==
Wall time,Step,Value,Smoothed
1623967162.3765900,133,208.0,170.365
1623967231.4957100,271,-22.0,170.361
1623967299.1019200,399,176.0,170.376
1623967366.3160500,531,168.0,170.391
1623967432.0352100,659,308.0,170.407
1623967481.2303100,754,370.5521240234380,170.408
1623967551.2011600,884,244.0,170.389
1623967616.839970,1016,52.059814453125,170.363
1623967690.0982700,1152,152.01722717285200,170.349
1623967756.3742000,1280,-4.0,170.336
1623967819.910020,1406,304.0,170.342
1623967868.698290,1495,220.0,170.333
1623967934.1116200,1617,280.34759521484400,170.32
1623968000.7870600,1745,174.0,170.295
1623968065.359330,1861,224.0145263671880,170.27
1623968121.7897100,1971,88.0,170.24
1623968188.3253100,2099,308.0,170.218
1623968235.9176200,2190,210.38848876953100,170.182
1623968302.6902400,2312,162.092041015625,170.142
1623968367.9337500,2438,200.6802215576170,170.103
1623968431.2506500,2562,254.2556610107420,170.061
1623968497.8531800,2690,178.0,170.01
1623968565.8583600,2824,338.0,169.959
1623968616.3969600,2917,362.0,169.89
1623968684.101430,3047,230.0,169.802
1623968754.1573600,3185,234.0,169.708
1623968826.8605400,3317,200.53053283691400,169.608
1623968892.07507,3441,256.16632080078100,169.504
1623968957.5641700,3569,424.0,169.392
1623969011.218790,3668,272.426025390625,169.254
1623969078.1223600,3800,414.0,169.105
1623969151.5161000,3942,100.0543441772460,168.932
1623969216.0842400,4056,270.0,168.766
1623969268.6369700,4156,60.0,168.589
1623969337.4508000,4280,324.0,168.424
1623969371.8191700,4341,80.36258697509770,168.243
1623969443.2926800,4471,256.0,168.07
1623969512.4690300,4607,166.0,167.889
1623969578.3494000,4723,228.09568786621100,167.708
1623969632.8235400,4823,320.0404357910160,167.521
1623969698.5386800,4943,470.3625793457030,167.318
1623969738.7459600,5012,144.0,167.085
